Vectorized Gaussian Belief Propagation for Near Real-Time Fully-Distributed PMU-Based State Estimation

Electric power systems require accurate, scalable, distributed, and near real-time state estimation (SE) to support reliable monitoring and control under increasingly complex operating conditions. Limited monitoring capabilities can lead to inefficient operation and, in extreme cases, large-scale disturbances such as blackouts. To address these challenges, this paper proposes a vectorized Gaussian belief propagation (GBP) framework for phasor measurement unit-based SE, formulated over factor graphs and specifically designed to support distributed and near real-time monitoring. The proposed framework includes multivariate and fusion-based GBP formulations. The multivariate formulation jointly models related state variables and their measurement relationships, while the fusion-based formulation reduces factor graph complexity by combining multiple measurements associated with the same set of variables, resulting in a structure that more closely reflects the underlying electrical coupling of the power system. The resulting algorithms operate in a fully distributed manner at the bus level and achieve fast convergence and high estimation accuracy, often within a few iterations, as demonstrated by numerical results on systems ranging from 60 to 13659 buses, where the fusion-based formulation achieves single-digit millisecond iteration times on the largest test case.

==> plot/plot1/boxAngle.txt <==
8	3.07E-11	2.10E-05	5.03E-05	9.05E-05	0.000192614
9	1.63E-09	1.27E-05	2.82E-05	5.54E-05	0.00011839
10	1.61E-09	6.39E-06	1.78E-05	3.33E-05	7.34E-05
11	2.87E-09	5.29E-06	1.41E-05	2.54E-05	5.54E-05
12	2.87E-09	4.61E-06	1.13E-05	2.02E-05	4.33E-05
13	2.87E-09	3.53E-06	8.59E-06	1.62E-05	3.50E-05
14	2.87E-09	2.55E-06	6.66E-06	1.26E-05	2.76E-05





==> plot/plot1/boxMagnitude.txt <==
1	2.10E-09	2.18E-05	5.03E-05	9.05E-05	0.000190636
2	4.26E-09	1.23E-05	3.05E-05	5.88E-05	0.000126526
3	4.34E-09	6.65E-06	1.81E-05	3.56E-05	7.84E-05
4	5.91E-09	4.81E-06	1.30E-05	2.71E-05	5.99E-05
5	5.91E-09	2.89E-06	9.28E-06	1.97E-05	4.45E-05
6	5.91E-09	2.75E-06	6.97E-06	1.56E-05	3.46E-05
7	1.04E-09	2.13E-06	5.84E-06	1.21E-05	2.71E-05





==> plot/plot1/rmseAngle.txt <==
iter scalar vector fusion
8	707.4708652	2.501526003	2.484268893
9	311.0090951	1.917284045	1.853260198
10	163.5127786	1.539384989	1.385355719
11	88.55841549	1.432796311	1.25897009
12	66.92577476	1.366478924	1.160052126
13	37.39216867	1.346539078	1.113472017
14	34.84829266	1.313568041	1.08542436



==> plot/plot1/rmseMagnitude.txt <==
iter scalar vector fusion
1	843.4406956	2.01137301	1.99405481
2	211.556154	1.604293304	1.542225789
3	103.1542081	1.351879735	1.251170632
4	76.13866003	1.24825418	1.131023829
5	42.28991251	1.195632045	1.069246402
6	38.10755064	1.171231482	1.040342226
7	20.53129709	1.159321518	1.024304757




==> plot/plot2/optimal_placement2.txt <==
2   0.02671894187406154   0.014481127285483009   0.00847230676149957    0.006166844204758215   0.004464178940516761
4   0.027374293103292424  0.014326528335886213   0.007912319863182526   0.0055192073202045     0.0038047709927414575
6   0.00569697707613781   0.002931635109877595   0.0017129700520297497  0.0010867803752411254  0.000491043929182422
8   0.017193829644553293  0.0094223414267951     0.005841589661554014   0.004227051481184074   0.0024604639493345237
10  0.00676266188150898   0.0035962836936781484  0.002075849219532855   0.0013210614562051415  0.0007115676348971034
12  0.001620430846472     0.0008509893597904     0.0005189787932668     0.0003339025148088     0.0000237347251335

==> plot/plot2/redundancy2.txt <==
2  0.1970275750412020  0.1652646792540265  0.1526829685368433  0.1440647187723406  0.1134579598596600
4  0.0550483472528230  0.0371611156216116  0.0278818896592901  0.0252297977474741  0.0192706975754462
6  0.0361862735868766  0.0258548707651479  0.0213674264084750  0.0189529528973803  0.0127705481538678
8  0.0888251441488139  0.0611394352142328  0.0488275189455636  0.0425572490736610  0.0305769106196314
10 0.0360730676713642  0.0234494096711582  0.0174862618377795  0.0150299194710849  0.0049651321360529
12 0.0090739449908614  0.0057786426600122  0.0044277040998241  0.0035288265869446  0.0007359068951728

==> plot/plot3/box_case1354_p02_08_angle.txt <==
8	5.551115123125783e-17 	2.138769602059304e-5 	4.546566738397595e-5 	8.078159712572586e-5 	0.00016987212641775273
9	0.0 			1.1997352562215235e-5 	2.6536328872811543e-5 	4.832722633193315e-5 	0.00010282069246497771
10	0.0 			7.879935142486583e-6 	1.7484637529301822e-5 	3.225810374573798e-5 	6.882533079016762e-5
11	0.0 			6.0635334394459894e-6 	1.338399503636456e-5 	2.4358114857236934e-5 	5.179980818592611e-5
12	0.0 			4.797028720145147e-6 	1.0654963284284502e-5 	1.940864633473427e-5 	4.132531710604459e-5
13	0.0 			3.9506462458215735e-6 	8.742969421784985e-6 	1.5891662575109877e-5 	3.380303538697005e-5
14	0.0 			3.3851476142487957e-6 	7.461988521299812e-6 	1.350585657281314e-5 	2.8685531818645194e-5

==> plot/plot3/box_case1354_p02_08_magnitude.txt <==
1	0.0 1.9298042849280606e-5 	4.191780567208703e-5 	7.47348356317512e-5 	0.00015788982836939525
2	0.0 1.0546713406056618e-5 	2.333075859139999e-5 	4.259400272960123e-5 	9.066435486349e-5
3	0.0 6.895508237292347e-6 	1.53198955203937e-5 	2.8034510813013114e-5 	5.97422793502389e-5
4	0.0 4.8027572022157905e-6 	1.0716368389229736e-5 	1.9791684021386313e-5 	4.227488038255345e-5
5	0.0 3.7157606809778976e-6 	8.315233505751252e-6 	1.5297022459004328e-5 	3.2668478905817366e-5
6	0.0 2.9239462855379372e-6 	6.606258187380476e-6 	1.2260099480576603e-5 	2.626407141481657e-5
7	0.0 2.4218800934172613e-6 	5.522224788667707e-6 	1.0435507842354586e-5 	2.2455805672283446e-5


==> plot/plot3/box_case13659_p02_08_angle.txt <==
8	0.0 	2.1357536183444492e-5 	4.984196785607102e-5 	0.00010073341395751279 	0.0002197970701307561
9	0.0 	1.3210991042872378e-5 	3.164564972646389e-5 	6.821149428177728e-5 	0.000150712118597629
10	0.0 	9.247669752000809e-6 	2.2655682717739878e-5 	5.184532993851576e-5 	0.0001157416626506591
11	0.0 	7.055859007794318e-6 	1.7607176183806472e-5 	4.299410119893701e-5 	9.690139894075189e-5
12	0.0 	5.767078687352045e-6 	1.4614103392464328e-5 	3.8004008669219325e-5 	8.63593341789981e-5
13	0.0 	4.874468588884906e-6 	1.2589026756456775e-5 	3.51652021030463e-5 	8.060125660780404e-5
14	0.0 	4.212901715386352e-6 	1.1087033453455186e-5 	3.3413708341006876e-5 	7.721486622647156e-5

==> plot/plot3/box_case13659_p02_08_magnitude.txt <==
1	0.0 2.207954449762184e-5 	4.935666162547703e-5 	9.489221768999023e-5 	0.0002041111097470516
2	0.0 1.3017522224267886e-5 	2.9687884916584917e-5 	6.029127500117859e-5 	0.0001312017907051377
3	0.0 9.00733164183043e-6 	2.0889382398858736e-5 	4.438832148453975e-5 	9.745979480757505e-5
4	0.0 6.704005218904907e-6 	1.5784642855176667e-5 	3.536025575451296e-5 	7.834459996658438e-5
5	0.0 5.322799872753414e-6 	1.2710868718346369e-5 	2.999213186510863e-5 	6.699612776095432e-5
6	0.0 4.371824333881946e-6 	1.0602277280891137e-5 	2.649842331825525e-5 	5.968812065870743e-5
7	0.0 3.739453475259946e-6 	9.183372409959922e-6 	2.434823076408188e-5 	5.5261377169379955e-5

